Metal Absorption Systems in Spectra of Pairs of QSOs

We present the first large sample of absorption systems in paired QSOs consisting of 691 absorption systems in the spectra of 310 QSOs including 170 pairings. All these absorption systems have metal lines, usually C IV or Mg II. We see 17 cases of absorption in one line-of-sight within 200 km/s (1 Mpc) of absorption in the paired line-of-sight with the probability at least approx 50% at 100kpc, declining rapidly to 23% at 100 - 200 kpc. We detect clustering on 0.5Mpc scales and see a hint of the "fingers of God" redshift-space distortion. The distribution matches absorbers arising in galaxies at z=2 with a normal correlation function and systematic infall velocities but unusually low random pair-wise velocity differences. Absorption in gas flowing out from galaxies at a mean velocity of 250 km/s would produce vastly more elongation than we see. The UV absorption from fast winds that Adelberger et al. 2005 see in spectra of LBGs is not representative of the absorption that we see. Either the winds are confined to LBGs, or they can not extend to 40 kpc with large velocities, while continuing to make UV absorption we see, implying most metals were in place in the IGM long before z=2. Separately, when we examine the absorption seen when a sight line passes a second QSO, we see 19 absorbers within 400 km/s of the partner QSO. The probability of seeing absorption is approximately constant for impact parameters 0.1 - 1.5 Mpc. Perhaps we do not see a rapid rise in the probability at small impact parameters because the UV from QSOs destroys some absorbers near to the QSOs. The 3D distribution of 64 absorbers around 313 QSOs is to first order isotropic, with just a hint of the anisotropy expected if the QSO UV emission is beamed, or alternatively QSOs might emit UV isotropically but for a surprisingly short time of only 0.3Myr.

==> README.txt <==
11/14/07
-------
Paper loaded onto arXiv: ms23.tex from CVS/papers/pairsmetal1/v3/
To appear 11/15 at 1PM CA time.


Steps to download to arXiv:

1. Go to submission web page!
2. If not registered, register...will get usrname and passwd to login
3. In submission page:
   a) Print paper Title
   b) Print author list in Firstname Lastname, format
   c) Write down a short version of the abstract...must be less than 24
      80 character lines
   d) Collect the tex file with all the required ps/eps etc files in a
      directory without any subdirectories and tar them up.(subdirectories
      confuses the automatic untarrer in astroph) Instead of archive.bib, it
      prefers a .bbl file. So if u latex ms10.tex with archive.bib, u will 
      create ms10.bbl  Include that in the tar file and NOT the archive.bib. 
   e) Might as well zip it up as well. Warning: If the time in ur computer is 
      off, that confuses the machine as well...the time on ur computer must be
      less than or equal to the correct time.
   f) Download that 1 file.tar.gz and submit it
   g) Check the abstract and check if file was accepted (button on bottom of 
      page). If yes...lucky u! 
   h) If not...it will tell u why. Press the 'back' button on ur browser to go
      to step (f) and start all over again. Usually abstract too long or the
      time stamp on ur files will be wrong.

4. When done, u will get a paper ID and passwd to replace the paper in the future 
   if u want.
5. U have till the next 4PM eastern to change the paper.  
 

